Optimizing Optimizations: Case Study on Detecting Specific Types of Mathematical Optimization Constraints with E-Graphs in JijModeling

In solving mathematical optimization problems efficiently, it is crucial to make use of information about specific types of constraints, such as the one-hot or Special-Ordered Set (SOS) constraints. In many cases, exploiting such information gives asymptotically better execution time. JijModeling, an industrial-strength mathematical optimization modeller, achieves this by separating the symbolic representation of an optimization problem from the input data. In this paper, we will report a real-world case study on a constraint detection mechanism modulo the algebraic congruence using e-graphs, and describe heuristic criteria for designing rewriting systems. We give benchmarking result that shows the performance impact of the constraint detection mechanism. We also introduce egg_recursive, a utility library for writing egg-terms as recursive abstract syntax trees, reducing the burden of writing and maintaining complex terms in S-expressions.

==> sos1-bench.csv <==
N,with-detection,with-detection_stddev,without-detection,without-detection_stddev
6,2.5479758,0.010462809550976448,2.5401189999999993,0.007896823791881117
12,3.1362543999999986,0.060609658688199605,2.7981603999999978,0.0876879324268728
18,3.126828400000002,0.01774829229249327,2.9104288000000027,0.007809903885449874
24,4.066584799999996,0.13929695933042105,3.772637199999997,0.045977489923875625
30,3.9965320000000077,0.11514735230129883,5.349829399999999,0.4238977605553128
36,4.9239104,0.4376345894388264,9.716555400000004,0.6347278732073435
42,5.981536000000017,0.10620595789312305,17.700036599999997,0.9736200173958187
48,7.381355999999959,0.03895447328616271,25.538684799999988,0.2686573909419289
54,13.986174600000027,2.2309754188385487,48.70198580000003,1.2890310444621504
60,14.08689760000011,0.5261712779421586,58.070234400000025,3.7334325062500597

